System G Distributed Graph Database

Motivated by the need to extract knowledge and value from interconnected data, graph analytics on big data is a very active area of research in both industry and academia. To support graph analytics efficiently a large number of in memory graph libraries, graph processing systems and graph databases have emerged. Projects in each of these categories focus on particular aspects such as static versus dynamic graphs, off line versus on line processing, small versus large graphs, etc. While there has been much advance in graph processing in the past decades, there is still a need for a fast graph processing, using a cluster of machines with distributed storage. In this paper, we discuss a novel distributed graph database called System G designed for efficient graph data storage and processing on modern computing architectures. In particular we describe a single node graph database and a runtime and communication layer that allows us to compose a distributed graph database from multiple single node instances. From various industry requirements, we find that fast insertions and large volume concurrent queries are critical parts of the graph databases and we optimize our database for such features. We experimentally show the efficiency of System G for storing data and processing graph queries on state-of-the-art platforms.

==> data/bfs/dist1.txt <==
index thread time
1 1 125.7
2 2 80.5
3 4 58.4
4 8 57.1
5 16 30.9


==> data/bfs/dist12.txt <==
index thread time
1 1 67.4
2 2 37.4
3 4 31.2
4 8 31.7
5 16 20.9


==> data/bfs/neo4j.txt <==
index thread time
1 1 67.29
2 2 46.2
3 4 41.1
4 8 48.9
5 16 52.7


==> data/bfs/single.txt <==
index thread time
1 1 37.6
2 2 18.8
3 4 9.48
4 8 5.35
5 16 2.09


==> data/breakdown/break.txt <==
index group shard proc comm
1	1	1	2.539822	1.368178
2	1	3	0.822425	0.785575
3	1	6	0.396304	0.727696
4	1	12	2.920148	0.233852
5	2	2	1.226987	0.857013
6	2	6	0.421791	0.826209
7	2	12	0.195689	0.798311
8	2	24	0.50684	0.84116
9	4	4	0.662759	0.547241
10	4	12	0.190265	0.889735
11	4	24	0.202893	0.767108
12	4	48	0.216229	0.951771

==> data/edge/Async.txt <==
group name rate
Async	Async-1Th-1Sh	4393.043125
Async	Async-4Th-1Sh	5690.128281
Async	Async-8Th-1Sh	6155.768109
Async	Async-16Th-1Sh	5877.872125
Async	Async-1Th-12Sh	2795.942292
Async	Async-4Th-12Sh	10100.64632
Async	Async-8Th-12Sh	17581.85615
Async	Async-16Th-12Sh	26024.93737

==> data/edge/FH.txt <==
group name rate
FH Firehose-1shard 67249.2
FH Firehose-12shard 140208

==> data/edge/SG.txt <==
index group name rate
1	Sync	 1Th-1Sh	2222.9625
2	Sync	 4Th-1Sh	2609.483047
3	Sync	 8Th-1Sh	2735.892203
4	Sync	 16Th-1Sh	3535.864526
5	Sync	 1Th-12Sh	1721.109734
6	Sync	 4Th-12Sh	4730.024342
7	Sync	 8Th-12Sh	8141.662205
8	Sync	 16Th-12Sh	7571.62935
9	Sync     {\color{white}aa} 0.0		
10	Async	 1Th-1Sh	4393.043125
11	Async	 4Th-1Sh	5690.128281
12	Async	 8Th-1Sh	6155.768109
13	Async	 16Th-1Sh	5877.872125
14	Async	 1Th-12Sh	2795.942292
15	Async	 4Th-12Sh	10100.64632
16	Async	 8Th-12Sh	17581.85615
17	Async	 16Th-12Sh	26024.93737
18	ASync     {\color{white}aa} 0.0	
19 FH 1Sh 67249.2
20 FH 12Sh 140208

==> data/edge/Sync.txt <==
group name rate
Sync	Sync-1Th-1Sh	2222.9625
Sync	Sync-4Th-1Sh	2609.483047
Sync	Sync-8Th-1Sh	2735.892203
Sync	Sync-16Th-1Sh	3535.864526
Sync	Sync-1Th-12Sh	1721.109734
Sync	Sync-4Th-12Sh	4730.024342
Sync	Sync-8Th-12Sh	8141.662205
Sync	Sync-16Th-12Sh	7571.62935

==> data/edge/bar_edges.txt <==
name rate
SG-Single 74247.8
SG-1shard 67249.2
SG-12shard 140208
Neo4J 4530.237067
Neo4J-rep2 5248.294173
Neo4J-rep3 7634.112918
JanusGraph 3614.285482
JanusGraph-4shard 4699.732275


==> data/scal_async/1m.txt <==
index shard rate group
1	1	7344.408	1
2	1	9293.963	1
3	1	9045.397	1
4	1	6350.714	1

==> data/scal_async/2m.txt <==
index shard rate group
5	2	10455.644	2
6	2	18244.31	2
7	2	16195.87	2
8	2	10579.808	2

==> data/scal_async/4m.txt <==
index shard rate group
9	4	19596.07	4
10	4	27402.03	4
11	4	21377.16	4
12	4	14365.981	4

==> data/scal_fe/1m.txt <==
index shard rate group
1	1	67249.2	1
2	3	105650	1
3	6	134321	1
4	12	123162	1

==> data/scal_fe/2m.txt <==
index shard rate group
5	2	93750.3	2
6	6	118632	2
7	12	119775	2
8	24	114571	2

==> data/scal_fe/4m.txt <==
index shard rate group
9	4	129347	4
10	12	140208	4
11	24	146500	4
12	48	131841	4

==> data/scal_sync/1m.txt <==
index shard rate group
1	1	4637.46	1
2	1	2382.146	1
3	1	4581.736	1
4	1	3320.569	1


==> data/scal_sync/2m.txt <==
index shard rate group
5	2	8987.788	2
6	2	6748.807	2
7	2	8545.535	2
8	2	5156.035	2

==> data/scal_sync/4m.txt <==
index shard rate group
9	4	12052.664	4
10	4	12598.564	4
11	4	11473.485	4
12	4	7459.173	4

==> data/scal_v/1m.txt <==
index shard rate group
1	1	98978.8	1
2	3	322841	1
3	6	424010	1
4	12	299186	1


==> data/scal_v/2m.txt <==
index shard rate group
5	2	200796	2
6	6	477185	2
7	12	394303	2
8	24	350051	2


==> data/scal_v/4m.txt <==
index shard rate group
9	4	392956	4
10	12	415173	4
11	24	355294	4
12	48	231342	4

==> data/vertex/bar_vertices.txt <==
name rate
SG-Single 102455
SG-1shard 98978.8
SG-12shard 415173
Neo4J 93235.39887
Neo4J-rep2 69573.00957
Neo4J-rep3 60796.85218
JanusGraph 11476.75447
JanusGraph-4shard 11007.24506


==> data/vertex/dist12_dummy.txt <==
batch	rate
-1 1

==> data/vertex/plot_dist1.txt <==
batch	rate
1	97436.09144
2	98231.53802
3	98801.24714
4	98394.51034
5	97739.46891
6	99019.37838
7	98779.96099
8	98270.72951
9	98542.57661
10	98562.74755
11	98656.61413
12	98621.09359
13	98686.25914
14	98938.25036
15	99045.33271
16	99019.61618
17	98612.19376
18	98413.64426
19	98538.74898
20	98278.12233
21	98631.27901
22	98828.6826
23	98373.03347
24	98723.89915
25	98441.91219
26	98571.05068
27	98757.14461
28	99274.72473
29	99042.48801
30	98599.52574
31	98920.32145
32	98439.23833
33	98206.81975
34	98604.93809
35	98749.16209
36	98272.88623
37	98600.96031
38	98108.44613
39	97691.93855
40	98845.83588
41	98137.48929
42	98446.77753
43	98196.99953
44	98862.48805
45	98510.456
46	98386.98209
47	98774.71835
48	98301.21071
49	98218.05826
50	98502.57958
51	98328.35133
52	98101.55395
53	98241.03664
54	98211.57573

==> data/vertex/plot_dist12.txt <==
batch	rate
1	392392.4867
2	428091.9391
3	391217.2608
4	399160.9644
5	400093.9038
6	423743.6042
7	408690.2256
8	412214.5136
9	413753.9297
10	411454.2097
11	429759.3187
12	421889.0883
13	408247.9716
14	414403.4712
15	416528.739
16	409783.5117
17	430211.4222
18	426515.0361
19	402720.0395
20	393372.4985
21	437945.413
22	413010.8413
23	426871.1584
24	378135.7337
25	449548.1784
26	407890.1127
27	430734.7661
28	405095.1956
29	438998.8855
30	431373.0432
31	416986.1809
32	406201.9743
33	424208.5801
34	418057.8649
35	412662.5451
36	411473.1584
37	423766.292
38	396509.3254
39	439209.0649
40	389263.8391
41	435581.5259
42	412197.375
43	402552.626
44	424252.3232
45	402569.9276
46	412508.505
47	420355.8402
48	398077.1248
49	422283.8349
50	398293.7912
51	411509.4107
52	414174.7623
53	408715.9134
54	411026.0958
55	402845.5673
56	419768.3365
57	408882.5349
58	420599.9454
59	435116.8661
60	436734.9724
61	401238.8073
62	420238.0567
63	423140.1809
64	421499.4782
65	412725.3336
66	419961.3879
67	416580.0144
68	402201.3177
69	438311.0183
70	393278.4713
71	442864.8639
72	428444.4415
73	420767.1707

==> data/vertex/plot_janus.txt <==
batch	rate
1	9428.649921
2	9452.72726
3	9756.655521
4	9368.56841
5	8957.987325
6	9512.135151
7	10303.04979
8	10827.02987
9	10273.16019
10	10408.14821
11	11205.62391
12	10535.99078
13	10474.80049
14	9818.813522
15	11621.5959
16	12113.65364
17	11305.84176
18	11025.73958
19	11485.77761
20	10491.66936
21	10427.67986
22	10781.92001
23	10338.02001
24	11659.63417
25	12664.53439
26	11574.31214
27	10125.55038
28	11140.06919
29	10255.49035
30	10815.33824
31	11055.70385
32	12098.49214
33	10569.53257
34	10596.30057
35	10647.11947
36	10582.07995
37	11311.29443
38	10844.02754
39	11005.03685
40	10667.84628
41	9702.55285
42	10274.34827
43	12332.4172
44	10105.86474
45	10603.97431
46	10409.35909
47	10677.54356
48	10526.8079
49	10387.53969
50	10492.36582
51	10832.38603
52	10306.99531

==> data/vertex/plot_neo4j.txt <==
batch	rate
1	92392.97813
2	91724.41908
3	92468.92017
4	92764.37848
5	92468.92017
6	92156.46119
7	94996.83344
8	92516.44737
9	92430.93356
10	92821.78218
11	92222.56378
12	92184.77927
13	91789.90311
14	91603.05344
15	92222.56379
16	92355.05388
17	93177.34755
18	92364.53202
19	92564.02345
20	93906.51085
21	92678.40593
22	91603.05344
23	92745.25969
24	93769.53532
25	93448.24006
26	93428.83837
27	93438.53821
28	94637.22398
29	93779.30604
30	93293.25179
31	91547.14678
32	94102.88582
33	93360.99585
34	94498.11004
35	93886.91842
36	94014.41554
37	94716.9017
38	93399.75094
39	93186.99524
40	94896.66808
41	94527.88573
42	93847.75808
43	93877.12528
44	93215.95029
45	94706.93465
46	94647.17636
47	94946.72434
48	95328.88465
49	93235.26365
50	93623.21856
51	94896.66807
52	93984.96241

==> data/vertex/plot_single.txt <==
batch	rate
1	105688.3954
2	104340.0474
3	104407.2786
4	104587.0705
5	103930.493
6	103639.9988
7	103507.2234
8	103865.9765
9	104036.2468
10	103737.1585
11	103529.7657
12	103511.4097
13	103360.2433
14	103650.5548
15	103306.6138
16	103274.9968
17	103285.9691
18	103496.0172
19	103216.5879
20	102878.9
21	103037.3652
22	103001.7017
23	102578.4289
24	102953.4593
25	102558.8481
26	102584.4678
27	102708.858
28	102627.8166
29	102646.8423
30	102315.3299
31	102754.2893
32	102934.6224
33	102364.6433
34	102321.4991
35	102465.5505
36	102339.4588
37	102591.7639
38	102248.1902
39	102425.66
40	102262.0512
41	102280.5436
42	102668.0649
43	102125.7929
44	102225.3672
45	102145.2139
46	102374.4389
47	102541.8622
48	102198.5703
49	102238.0155
50	102273.6946
51	101823.7825
52	102233.3138
53	102195.8507
54	101853.8233
55	102135.9847
56	101782.9519
57	101840.544
58	101821.2154
59	101749.3324
60	101821.9579
61	101569.4785
